Photoionization of Rydberg Atoms in Optical Lattices

We develop a formalism for photoionization (PI) and potential energy curves (PECs) of Rydberg atoms in ponderomotive optical lattices and apply it to examples covering several regimes of the optical-lattice depth. The effect of lattice-induced PI on Rydberg-atom lifetime ranges from noticeable to highly dominant when compared with natural decay. The PI behavior is governed by the generally rapid decrease of the PI cross sections as a function of angular-momentum ($\ell$), and by lattice-induced $\ell$-mixing across the optical-lattice PECs. In GHz-deep lattices, $\ell$-mixing leads to a rich PEC structure, and the significant low-$\ell$ PI cross sections are distributed over many lattice-mixed Rydberg states. In lattices less than several tens-of-MHz deep, atoms on low-$\ell$ PECs are essentially $\ell$-mixing-free and maintain large PI cross sections, while atoms on high-$\ell$ PECs trend towards being PI-free. Characterization of PI in GHz-deep Rydberg-atom lattices may be beneficial for optical control and quantum-state manipulation of Rydberg atoms, while data on PI in shallower lattices are potentially useful in high-precision spectroscopy and quantum-computing applications of lattice-confined Rydberg atoms.

==> Supp1_Data.dat <==
 PARTIAL SHELL-AVERAGED PHOTO-IONIZATION CROSS SECTIONS
 
 This table shows optical PI cross sections of rubidium, caclulated 
 in the in velocity form of the PI electric-dipole matrix element,
 following Eqs. (3) and (4) in the main text of the paper.
 
 We use model potentials from  M. Marinescu, H. R. Sadeghpour, and 
 A. Dalgarno, Phys.Rev.  A49,  982  (1994).  
 https://link.aps.org/doi/10.1103/PhysRevA.49.982
 
 The PI wavelength is 1064nm.
 
 We show Sigma_{n,\ell}^{\epsilon', \ell'} in units barn. 
 
 ***** Numerical precision estimated 4 signifcant digits. *****
 
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
 
  n \ell          Sigma/barn for:
           \ell'=\ell-1    \ell'=\ell+1
                     
 20   0          0.0000       1895.2331
 20   1      26773.2043     179389.2667
 20   2      24878.9792     219804.0199
 20   3       9940.5056      54626.8458
 20   4        505.0777      18332.3982
 20   5         60.7823       4902.9869
 20   6          7.9368        995.9880
 20   7          0.8652        154.9880
 20   8          0.0772         18.6769
 20   9          0.0056          1.7584
 20  10          0.0003          0.1301
 21   0          0.0000       1569.0922
 21   1      22643.2907     151871.3196
 21   2      21302.2244     187913.0106
 21   3       8608.4535      47187.9610
 21   4        436.6260      15865.3861
 21   5         53.0040       4260.3991
 21   6          6.9711        871.4218
 21   7          0.7681        137.0393
 21   8          0.0696         16.7655
 21   9          0.0052          1.6117
 21  10          0.0003          0.1226
 22   0          0.0000       1314.5173
 22   1      19320.2866     129696.5658
 22   2      18377.9368     161902.2542
 22   3       7503.2731      41040.1309
 22   4        383.3247      13820.5069
 22   5         46.4761       3724.2545
 22   6          6.1504        766.2722
 22   7          0.6840        121.5915
 22   8          0.0628         15.0680
 22   9          0.0047          1.4743
 22  10          0.0003          0.1148
 23   0          0.0000       1112.7540
 23   1      16616.8664     111628.2385
 23   2      15964.5196     140480.3568
 23   3       6578.7285      35915.0356
 23   4        336.5506      12111.5178
 23   5         40.9624       3273.5922
 23   6          5.4497        676.9990
 23   7          0.6109        108.2634
 23   8          0.0567         13.5649
 23   9          0.0043          1.3474
 23  10          0.0003          0.1071
 24   0          0.0000        950.6494
 24   1      14394.7554      96762.5119
 24   2      13955.3313     122678.0198
 24   3       5799.6712      31609.1641
 24   4        297.5928      10672.4820
 24   5         36.2756       2892.2698
 24   6          4.8486        600.8051
 24   7          0.5473         96.7268
 24   8          0.0513         12.2357
 24   9          0.0040          1.2312
 24  10          0.0003          0.0995
 25   0          0.0000        818.8711
 25   1      12551.7792      84419.2141
 25   2      12268.9181     107759.6134
 25   3       5138.5308      27964.9580
 25   4        263.4636       9452.2597
 25   5         32.2691       2567.5123
 25   6          4.3307        535.4213
 25   7          0.4918         86.7098
 25   8          0.0465         11.0604
 25   9          0.0036          1.1256
 25  10          0.0002          0.0924
 26   0          0.0000        710.5900
 26   1      11010.1467      74087.5621
 26   2      10843.4021      95166.1538
 26   3       4573.9900      24860.1363
 26   4        234.9198       8410.8068
 26   5         28.8248       2289.3183
 26   6          3.8825        479.0497
 26   7          0.4432         77.9817
 26   8          0.0422         10.0201
 26   9          0.0033          1.0299
 26  10          0.0002          0.0856
 27   0          0.0000        620.7472
 27   1       9710.9853      65372.8523
 27   2       9630.1396      84462.0547
 27   3       4088.9657      22198.3160
 27   4        209.7362       7516.6340
 27   5         25.8492       2049.6526
 27   6          3.4928        430.2041
 27   7          0.4006         70.3518
 27   8          0.0384          9.0983
 27   9          0.0031          0.9433
 27  10          0.0002          0.0793
 28   0          0.0000        545.5573
 28   1       8608.4696      57970.9363
 28   2       8591.1793      75303.9962
 28   3       3669.9680      19903.0648
 28   4        188.8881       6744.5807
 28   5         23.2659       1842.1007
 28   6          3.1526        387.6917
 28   7          0.3631         63.6593
 28   8          0.0350          8.2799
 28   9          0.0028          0.8651
 28  10          0.0002          0.0735
 29   0          0.0000        482.1245
 29   1       7666.5180      51645.5026
 29   2       7696.2109      67423.7975
 29   3       3306.2616      17913.9610
 29   4        169.1463       6074.6614
 29   5         21.0125       1661.5444
 29   6          2.8545        350.5380
 29   7          0.3300         57.7674
 29   8          0.0320          7.5522
 29   9          0.0026          0.7945
 29  10          0.0002          0.0681
 30   0          0.0000        428.2325
 30   1       6857.1734      46206.4588
 30   2       6921.2953      60605.1250
 30   3       2988.9441      16181.1176
 30   4        154.5225       5490.4332
 30   5         19.0388       1503.7065
 30   6          2.5923        317.9307
 30   7          0.3007         52.5651
 30   8          0.0293          6.9035
 30   9          0.0024          0.7307
 30  10          0.0002          0.0631
 31   0          0.0000        382.1416
 31   1       6157.8232      41504.6019
 31   2       6246.8919      54676.2763
 31   3       2710.8640      14664.6940
 31   4        140.1001       4978.7064
 31   5         17.3033       1365.1508
 31   6          2.3608        289.2009
 31   7          0.2747         47.9567
 31   8          0.0269          6.3242
 31   9          0.0022          0.6731
 31  10          0.0002          0.0585
 32   0          0.0000        342.4734
 32   1       5550.4128      37418.9544
 32   2       5657.3064      49496.8168
 32   3       2466.2125      13332.0020
 32   4        127.6577       4528.5352
 32   5         15.7708       1243.0447
 32   6          2.1557        263.8034
 32   7          0.2515         43.8613
 32   8          0.0247          5.8056
 32   9          0.0020          0.6210
 32  10          0.0001          0.0544
 33   0          0.0000        308.1474
 33   1       5020.2698      33852.3962
 33   2       5139.5197      44950.5516
 33   3       2250.0741      12156.0560
 33   4        116.0131       4131.0213
 33   5         14.4130       1135.0253
 33   6          1.9734        241.2661
 33   7          0.2308         40.2110
 33   8          0.0227          5.3405
 33   9          0.0019          0.5738
 33  10          0.0001          0.0505
 34   0          0.0000        278.2896
 34   1       4555.5491      30724.5311
 34   2       4683.0308      40944.8819
 34   3       2058.4667      11114.5124
 34   4        106.6685       3778.6396
 34   5         13.2056       1039.1315
 34   6          1.8109        221.2076
 34   7          0.2123         36.9482
 34   8          0.0210          4.9222
 34   9          0.0017          0.5310
 34  10          0.0001          0.0470
 35   0          0.0000        252.1856
 35   1       4146.4397      27970.3135
 35   2       4278.9990      37401.8084
 35   3       1887.9570      10188.5722
 35   4         97.9014       3465.1902
 35   5         12.1288        953.7012
 35   6          1.6656        203.2931
 35   7          0.1956         34.0239
 35   8          0.0194          4.5453
 35   9          0.0016          0.4922
 35  10          0.0001          0.0438
 36   0          0.0000        229.2673
 36   1       3784.9174      25535.2506
 36   2       3920.1228      34255.4641
 36   3       1735.7369       9362.5785
 36   4         90.2619       3185.4000
 36   5         11.1654        877.3450
 36   6          1.5353        187.2482
 36   7          0.1807         31.3964
 36   8          0.0179          4.2049
 36   9          0.0015          0.4569
 36  10          0.0001          0.0408
 37   0          0.0000        209.0581
 37   1       3464.1634      23375.0006
 37   2       3600.2330      31452.6595
 37   3       1599.4432       8623.6719
 37   4         83.0423       2934.9701
 37   5         10.3008        808.9192
 37   6          1.4181        172.8373
 37   7          0.1672         29.0285
 37   8          0.0166          3.8970
 37   9          0.0014          0.4247
 37  10          0.0001          0.0381
 38   0          0.0000        191.1680
 38   1       3178.6785      21451.3836
 38   2       3314.1864      28946.9896
 38   3       1477.0319       7960.4369
 38   4         76.7716       2710.0640
 38   5          9.5228        747.4005
 38   6          1.3124        159.8590
 38   7          0.1549         26.8902
 38   8          0.0155          3.6177
 38   9          0.0013          0.3954
 38  10          0.0001          0.0356
 39   0          0.0000        175.2696
 39   1       2923.7227      19733.0639
 39   2       3057.6517      26700.9354
 39   3       1366.7750       7363.4145
 39   4         71.1536       2507.5211
 39   5          8.8210        691.9401
 39   6          1.2169        148.1398
 39   7          0.1439         24.9549
 39   8          0.0144          3.3639
 39   9          0.0012          0.3687
 39  10          0.0001          0.0333
 40   0          0.0000        161.0970
 40   1       2695.3104      18193.3479
 40   2       2826.9450      24681.3436
 40   3       1267.2310       6824.7631
 40   4         65.8592       2324.6838
 40   5          8.1861        641.8326
 40   6          1.1303        137.5337
 40   7          0.1338         23.1985
 40   8          0.0134          3.1329
 40   9          0.0011          0.3442
 40  10          0.0001          0.0312
 41   0          0.0000        148.4174
 41   1       2490.0723      16809.7658
 41   2       2618.8148      22860.4439
 41   3       1177.1000       6337.3093
 41   4         61.2763       2159.1710
 41   5          7.6105        596.4299
 41   6          1.0518        127.9098
 41   7          0.1247         21.6017
 41   8          0.0125          2.9222
 41   9          0.0011          0.3217
 41  10          0.0001          0.0292
 42   0          0.0000        137.0390
 42   1       2305.1315      15563.0102
 42   2       2430.6378      21214.2935
 42   3       1095.3096       5895.2587
 42   4         56.7748       2009.0263
 42   5          7.0875        555.2089
 42   6          0.9803        119.1585
 42   7          0.1163         20.1464
 42   8          0.0117          2.7297
 42   9          0.0010          0.3012
 42  10          0.0001          0.0274
 43   0          0.0000        126.8008
 43   1       2138.0722      14436.4514
 43   2       2260.0843      19722.4909
 43   3       1020.9166       5493.3228
 43   4         53.1336       1872.4497
 43   5          6.6111        517.6858
 43   6          0.9151        111.1841
 43   7          0.1087         18.8181
 43   8          0.0109          2.5534
 43   9          0.0009          0.2823
 43  10          0.0001          0.0258
 44   0          0.0000        117.5605
 44   1       1986.7932      13415.8441
 44   2       2105.0721      18367.2738
 44   3        953.1170       5127.1724
 44   4         49.5380       1747.9744
 44   5          6.1763        483.4669
 44   6          0.8555        103.9037
 44   7          0.1017         17.6029
 44   8          0.0103          2.3918
 44   9          0.0009          0.2649
 44  10          0.0001          0.0243
 45   0          0.0000        109.1987
 45   1       1849.4214      12489.4243
 45   2       1963.9383      17133.5061
 45   3        891.1686       4792.7590
 45   4         46.5027       1634.2763
 45   5          5.7788        452.1858
 45   6          0.8009         97.2408
 45   7          0.0953         16.4894
 45   8          0.0096          2.2433
 45   9          0.0008          0.2488
 45  10          0.0001          0.0228
 46   0          0.0000        101.6155
 46   1       1724.4405      11646.2295
 46   2       1835.1269      16007.9904
 46   3        834.4780       4486.8565
 46   4         43.1668       1530.2308
 46   5          5.4145        423.5451
 46   6          0.7509         91.1341
 46   7          0.0895         15.4671
 46   8          0.0090          2.1067
 46   9          0.0008          0.2341
 46  10          0.0001          0.0215
 47   0          0.0000         94.7206
 47   1       1610.4884      10877.1041
 47   2       1717.3458      14978.7793
 47   3        782.4990       4206.4917
 47   4         40.7768       1434.8350
 47   5          5.0800        397.2726
 47   6          0.7049         85.5271
 47   7          0.0841         14.5268
 47   8          0.0085          1.9809
 47   9          0.0007          0.2204
 47  10          0.0001          0.0203
 48   0          0.0000         88.4385
 48   1       1506.3285      10174.4233
 48   2       1609.4061      14035.8816
 48   3        734.7325       3948.9272
 48   4         38.1436       1347.1953
 48   5          4.7726        373.1196
 48   6          0.6626         80.3676
 48   7          0.0791         13.6608
 48   8          0.0080          1.8647
 48   9          0.0007          0.2078
 48  10          0.0001          0.0192
 49   0          0.0000         82.7010
 49   1       1410.9790       9530.8364
 49   2       1510.3533      13170.5416
 49   3        690.7812       3712.0164
 49   4         35.7270       1266.5503
 49   5          4.4893        350.8855
 49   6          0.6236         75.6143
 49   7          0.0745         12.8618
 49   8          0.0075          1.7574
 49   9          0.0006          0.1961
 49  10          0.0000          0.0181
 50   0          0.0000         77.4498
 50   1       1323.5013       8940.4664
 50   2       1419.2465      12374.8913
 50   3        650.2666       3493.6570
 50   4         33.7503       1192.1944
 50   5          4.2280        330.3763
 50   6          0.5875         71.2273
 50   7          0.0702         12.1237
 50   8          0.0071          1.6580
 50   9          0.0006          0.1852
 50  10          0.0000          0.0171
 51   0          0.0000         72.6367
 51   1       1243.1143       8397.7810
 51   2       1335.3061      11642.0921
 51   3        612.8549       3292.1212
 51   4         31.9737       1123.5620
 51   5          3.9865        311.4369
 51   6          0.5542         67.1721
 51   7          0.0663         11.4404
 51   8          0.0067          1.5659
 51   9          0.0006          0.1751
 51  10          0.0000          0.0162
 52   0          0.0000         68.2145
 52   1       1169.0909       7898.2385
 52   2       1257.8794      10966.0219
 52   3        578.2521       3105.7496
 52   4         30.0251       1060.0885
 52   5          3.7631        293.9123
 52   6          0.5234         63.4173
 52   7          0.0626         10.8074
 52   8          0.0064          1.4804
 52   9          0.0005          0.1657
 52  10          0.0000          0.0154
 53   0          0.0000         64.1449
 53   1       1100.8519       7437.3787
 53   2       1186.3087      10341.3061
 53   3        546.2089       2933.2387
 53   4         28.4907       1001.3187
 53   5          3.5559        277.6817
 53   6          0.4948         59.9372
 53   7          0.0592         10.2198
 53   8          0.0060          1.4010
 53   9          0.0005          0.1570
 53  10          0.0000          0.0146
 54   0          0.0000         60.3937
 54   1       1037.8099       7011.7595
 54   2       1120.0607       9763.0159
 54   3        516.4869       2773.2419
 54   4         26.7299        946.8039
 54   5          3.3637        262.6199
 54   6          0.4682         56.7060
 54   7          0.0561          9.6739
 54   8          0.0057          1.3272
 54   9          0.0005          0.1489
 54  10          0.0000          0.0139
 55   0          0.0000         56.9303
 55   1        979.4800       6618.0754
 55   2       1058.6572       9227.2046
 55   3        488.8829       2624.6571
 55   4         25.5121        896.1633
 55   5          3.1851        248.6236
 55   6          0.4435         53.7022
 55   7          0.0531          9.1661
 55   8          0.0054          1.2583
 55   9          0.0005          0.1413
 55  10          0.0000          0.0132
 56   0          0.0000         53.7276
 56   1        925.4589       6253.1819
 56   2       1001.6680       8729.8245
 56   3        463.2095       2486.5329
 56   4         24.2213        849.0858
 56   5          3.0188        235.6083
 56   6          0.4205         50.9066
 56   7          0.0504          8.6929
 56   8          0.0051          1.1941
 56   9          0.0004          0.1342
 56  10          0.0000          0.0125
 57   0          0.0000         50.7611
 57   1        875.3269       5914.7005
 57   2        948.6902       8267.6891
 57   3        439.3028       2357.9156
 57   4         22.9107        805.2379
 57   5          2.8639        223.4818
 57   6          0.3990         48.3011
 57   7          0.0479          8.2516
 57   8          0.0049          1.1342
 57   9          0.0004          0.1275
 57  10          0.0000          0.0119
 58   0          0.0000         48.0089
 58   1        828.7499       5600.1990
 58   2        899.3845       7837.5244
 58   3        417.0068       2237.9905
 58   4         21.5246        764.3601
 58   5          2.7195        212.1720
 58   6          0.3790         45.8693
 58   7          0.0455          7.8396
 58   8          0.0046          1.0782
 58   9          0.0004          0.1213
 58  10          0.0000          0.0113
 59   0          0.0000         45.4535
 59   1        785.4202       5307.6136
 59   2        853.4316       7436.6031
 59   3        396.2004       2126.0935
 59   4         20.6897        726.1975
 59   5          2.5845        201.6122
 59   6          0.3603         43.5984
 59   7          0.0433          7.4544
 59   8          0.0044          1.0258
 59   9          0.0004          0.1155
 59  10          0.0000          0.0108
 60   0          0.0000         43.0762
 60   1        745.0665       5034.9952
 60   2        810.5616       7062.7167
 60   3        376.7500       2021.5231
 60   4         19.6397        690.5415
 60   5          2.4583        191.7424
 60   6          0.3428         41.4743
 60   7          0.0412          7.0939
 60   8          0.0042          0.9767
 60   9          0.0004          0.1101
 60  10          0.0000          0.0103
 61   0          0.0000         40.8617
 61   1        707.4229       4780.7934
 61   2        770.5109       6713.3972
 61   3        358.5585       1923.7254
 61   4         18.6701        657.1729
 61   5          2.3402        182.5050
 61   6          0.3264         39.4863
 61   7          0.0392          6.7562
 61   8          0.0040          0.9307
 61   9          0.0003          0.1050
 61  10          0.0000          0.0098
 62   0          0.0000         38.7973
 62   1        672.2763       4543.3838
 62   2        733.0630       6386.7112
 62   3        341.5147       1832.1179
 62   4         17.7845        625.9241
 62   5          2.2295        173.8513
 62   6          0.3110         37.6226
 62   7          0.0374          6.4395
 62   8          0.0038          0.8875
 62   9          0.0003          0.1001
 62  10          0.0000          0.0094
 63   0          0.0000         36.8697
 63   1        639.4181       4321.4342
 63   2        697.9923       6080.9099
 63   3        325.5318       1746.2148
 63   4         16.9451        596.6226
 63   5          2.1257        165.7342
 63   6          0.2966         35.8737
 63   7          0.0357          6.1423
 63   8          0.0036          0.8469
 63   9          0.0003          0.0956
 63  10          0.0000          0.0090
 64   0          0.0000         35.0684
 64   1        608.6673       4113.7192
 64   2        665.1324       5794.3513
 64   3        310.5344       1665.6345
 64   4         16.2394        569.1232
 64   5          2.0282        158.1161
 64   6          0.2831         34.2321
 64   7          0.0340          5.8629
 64   8          0.0035          0.8087
 64   9          0.0003          0.0914
 64  10          0.0000          0.0086
 65   0          0.0000         33.3824
 65   1        579.8560       3919.1003
 65   2        634.2921       5525.5314
 65   3        296.4421       1589.9177
 65   4         15.4800        543.2856
 65   5          1.9366        150.9562
 65   6          0.2704         32.6886
 65   7          0.0325          5.6002
 65   8          0.0033          0.7728
 65   9          0.0003          0.0873
 65  10          0.0000          0.0082
 66   0          0.0000         31.8029
 66   1        552.8420       3736.5137
 66   2        605.3357       5273.0744
 66   3        283.1858       1518.7076
 66   4         14.7408        518.9938
 66   5          1.8504        144.2225
 66   6          0.2584         31.2360
 66   7          0.0311          5.3529
 66   8          0.0032          0.7389
 66   9          0.0003          0.0836
 66  10          0.0000          0.0079
 67   0          0.0000         30.3218
 67   1        527.4710       3565.1561
 67   2        578.1142       5035.7032
 67   3        270.7128       1451.7045
 67   4         14.0643        496.1208
 67   5          1.7693        137.8818
 67   6          0.2471         29.8683
 67   7          0.0297          5.1199
 67   8          0.0030          0.7070
 67   9          0.0003          0.0800
 67  10          0.0000          0.0075
 68   0          0.0000         28.9313
 68   1        503.6354       3404.0772
 68   2        552.5001       4812.4643
 68   3        258.9585       1388.5809
 68   4         13.5138        474.5787
 68   5          1.6928        131.9088
 68   6          0.2365         28.5792
 68   7          0.0285          4.9002
 68   8          0.0029          0.6769
 68   9          0.0003          0.0766
 68  10          0.0000          0.0072
 69   0          0.0000         27.6246
 69   1        481.2055       3252.6168
 69   2        528.3761       4602.1738
 69   3        247.8791       1329.0826
 69   4         12.9869        454.2590
 69   5          1.6206        126.2744
 69   6          0.2264         27.3634
 69   7          0.0273          4.6929
 69   8          0.0028          0.6485
 69   9          0.0002          0.0734
 69  10          0.0000          0.0069
 70   0          0.0000         26.3958
 70   1        460.0935       3109.9700
 70   2        505.6411       4403.9391
 70   3        237.4194       1272.9221
 70   4         12.2898        435.0871
 70   5          1.5525        120.9568
 70   6          0.2169         26.2152
 70   7          0.0261          4.4970
 70   8          0.0027          0.6216
 70   9          0.0002          0.0704
 70  10          0.0000          0.0066
 71   0          0.0000         25.2387
 71   1        440.2011       2975.5199
 71   2        484.1842       4216.9489
 71   3        227.5395       1219.8696
 71   4         11.8119        416.9764
 71   5          1.4881        115.9323
 71   6          0.2080         25.1300
 71   7          0.0251          4.3119
 71   8          0.0026          0.5962
 71   9          0.0002          0.0676
 71  10          0.0000          0.0064
 72   0          0.0000         24.1483
 72   1        421.4340       2848.7520
 72   2        463.9305       4040.4043
 72   3        218.2011       1169.7451
 72   4         11.4268        399.8598
 72   5          1.4273        111.1838
 72   6          0.1995         24.1043
 72   7          0.0240          4.1367
 72   8          0.0025          0.5722
 72   9          0.0002          0.0649
 72  10          0.0000          0.0061
 73   0          0.0000         23.1199
 73   1        403.7208       2729.0624
 73   2        444.7856       3873.6129
 73   3        209.3664       1122.3200
 73   4         10.9253        383.6649
 73   5          1.3697        106.6898
 73   6          0.1915         23.1333
 73   7          0.0231          3.9709
 73   8          0.0024          0.5494
 73   9          0.0002          0.0623
 73  10          0.0000          0.0059
 74   0          0.0000         22.1495
 74   1        386.9916       2615.9505
 74   2        426.6832       3715.8510
 74   3        201.0005       1077.4108
 74   4         10.5155        368.3340
 74   5          1.3152        102.4345
 74   6          0.1839         22.2134
 74   7          0.0222          3.8138
 74   8          0.0023          0.5278
 74   9          0.0002          0.0599
 74  10          0.0000          0.0057
 75   0          0.0000         21.2323
 75   1        371.1669       2509.0492
 75   2        409.5460       3566.4989
 75   3        193.0772       1034.8866
 75   4         10.1124        353.8062
 75   5          1.2635         98.4023
 75   6          0.1767         21.3420
 75   7          0.0213          3.6649
 75   8          0.0022          0.5073
 75   9          0.0002          0.0576
 75  10          0.0000          0.0054
 76   0          0.0000         20.3654
 76   1        356.1980       2407.8662
 76   2        393.3198       3425.1124
 76   3        185.5623        994.5574
 76   4          9.6816        340.0356
 76   5          1.2145         94.5793
 76   6          0.1699         20.5152
 76   7          0.0205          3.5236
 76   8          0.0021          0.4879
 76   9          0.0002          0.0554
 76  10          0.0000          0.0052
 77   0          0.0000         19.5451
 77   1        342.0171       2312.0926
 77   2        377.9360       3291.0684
 77   3        178.4334        956.3115
 77   4          9.2405        326.9704
 77   5          1.1680         90.9524
 77   6          0.1634         19.7309
 77   7          0.0197          3.3894
 77   8          0.0020          0.4694
 77   9          0.0002          0.0533
 77  10          0.0000          0.0050
 78   0          0.0000         18.7681
 78   1        328.5833       2221.3013
 78   2        363.3426       3163.8897
 78   3        171.6641        919.9901
 78   4          8.9776        314.5658
 78   5          1.1238         87.5079
 78   6          0.1572         18.9858
 78   7          0.0190          3.2619
 78   8          0.0019          0.4519
 78   9          0.0002          0.0513
 78  10          0.0000          0.0049
 79   0          0.0000         18.0320
 79   1        315.8438       2135.1968
 79   2        349.4922       3043.2407
 79   3        165.2350        885.4919
 79   4          8.5623        302.7766
 79   5          1.0819         84.2340
 79   6          0.1514         18.2777
 79   7          0.0183          3.1408
 79   8          0.0019          0.4352
 79   9          0.0002          0.0495
 79  10          0.0000          0.0047
 80   0          0.0000         17.3341
 80   1        303.7542       2053.4954
 80   2        336.3370       2928.6096
 80   3        159.1196        852.6867
 80   4          8.2787        291.5753
 80   5          1.0420         81.1229
 80   6          0.1458         17.6043
 80   7          0.0176          3.0255
 80   8          0.0018          0.4193
 80   9          0.0002          0.0477
 80  10          0.0000          0.0045
 81   0          0.0000         16.6716
 81   1        292.2733       1975.9081
 81   2        323.8377       2819.7068
 81   3        153.3041        821.4891
 81   4          7.9355        280.9165
 81   5          1.0040         78.1623
 81   6          0.1405         16.9636
 81   7          0.0170          2.9159
 81   8          0.0017          0.4042
 81   9          0.0002          0.0460
 81  10          0.0000          0.0044
 82   0          0.0000         16.0424
 82   1        281.3656       1902.1634
 82   2        311.9468       2716.1027
 82   3        147.7701        791.7995
 82   4          7.7484        270.7675
 82   5          0.9678         75.3431
 82   6          0.1354         16.3535
 82   7          0.0164          2.8115
 82   8          0.0017          0.3898
 82   9          0.0001          0.0443
 82  10          0.0000          0.0042
 83   0          0.0000         15.4446
 83   1        270.9907       1832.0708
 83   2        300.6288       2617.5356
 83   3        142.4966        763.5182
 83   4          7.3995        261.1066
 83   5          0.9334         72.6592
 83   6          0.1306         15.7724
 83   7          0.0158          2.7119
 83   8          0.0016          0.3761
 83   9          0.0001          0.0428
 83  10          0.0000          0.0041
 84   0          0.0000         14.8761
 84   1        261.1226       1765.3568
 84   2        289.8547       2523.6453
 84   3        137.4727        736.5700
 84   4          7.1873        251.8967
 84   5          0.9006         70.1002
 84   6          0.1261         15.2183
 84   7          0.0152          2.6170
 84   8          0.0016          0.3630
 84   9          0.0001          0.0413
 84  10          0.0000          0.0039
 85   0          0.0000         14.3353
 85   1        251.7272       1701.8529
 85   2        279.5882       2434.2145
 85   3        132.6801        710.8644
 85   4          6.9452        243.1182
 85   5          0.8693         67.6607
 85   6          0.1217         14.6898
 85   7          0.0147          2.5265
 85   8          0.0015          0.3505
 85   9          0.0001          0.0399
 85  10          0.0000          0.0038
 86   0          0.0000         13.8204
 86   1        242.7776       1641.3506
 86   2        269.7992       2348.9786
 86   3        128.1095        686.3511
 86   4          6.7161        234.7398
 86   5          0.8394         65.3323
 86   6          0.1175         14.1856
 86   7          0.0142          2.4401
 86   8          0.0015          0.3386
 86   9          0.0001          0.0385
 86  10          0.0000          0.0037
 87   0          0.0000         13.3299
 87   1        234.2441       1583.7031
 87   2        260.4652       2267.6515
 87   3        123.7451        662.9513
 87   4          6.4611        226.7443
 87   5          0.8109         63.1104
 87   6          0.1135         13.7042
 87   7          0.0137          2.3575
 87   8          0.0014          0.3272
 87   9          0.0001          0.0373
 87  10          0.0000          0.0035
 88   0          0.0000         12.8621
 88   1        226.1108       1528.6918
 88   2        251.5544       2190.0488
 88   3        119.5787        640.6054
 88   4          6.2285        219.1041
 88   5          0.7837         60.9867
 88   6          0.1097         13.2442
 88   7          0.0133          2.2787
 88   8          0.0014          0.3163
 88   9          0.0001          0.0360
 88  10          0.0000          0.0034
 89   0          0.0000         12.4163
 89   1        218.3470       1476.2162
 89   2        243.0441       2115.9138
 89   3        115.5960        619.2503
 89   4          6.0065        211.8055
 89   5          0.7576         58.9580
 89   6          0.1061         12.8046
 89   7          0.0128          2.2033
 89   8          0.0013          0.3059
 89   9          0.0001          0.0348
 89  10          0.0000          0.0033
 90   0          0.0000         11.9907
 90   1        210.9321       1426.1317
 90   2        234.9146       2045.1195
 90   3        111.7869        598.8312
 90   4          5.8604        204.8297
 90   5          0.7327         57.0189
 90   6          0.1026         12.3843
 90   7          0.0124          2.1312
 90   8          0.0013          0.2959
 90   9          0.0001          0.0337
 90  10          0.0000          0.0032
 
 
 
 


==> Supp2_Data.dat <==
 PARTIAL SHELL-AVERAGED PHOTO-IONIZATION CROSS SECTIONS
 
 This table shows optical PI cross sections of rubidium, caclulated 
 in the in velocity form of the PI electric-dipole matrix element,
 following Eqs. (3) and (4) in the main text of the paper.
 
 We use model potentials from  M. Marinescu, H. R. Sadeghpour, and 
 A. Dalgarno, Phys.Rev.  A49,  982  (1994).  
 https://link.aps.org/doi/10.1103/PhysRevA.49.982
 
 The PI wavelength is 532nm.
 
 We show Sigma_{n,\ell}^{\epsilon', \ell'} in units barn. 
 
 ***** Numerical precision estimated 4 signifcant digits. *****
 
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
 
  n \ell          Sigma/barn for:
           \ell'=\ell-1    \ell'=\ell+1
                     
 20   0          0.0000          0.1751
 20   1       5942.6634      47556.8059
 20   2       3418.8004      60755.6052
 20   3       1073.3384       4859.0661
 20   4         44.6046        894.5611
 20   5          1.5577        133.4144
 20   6          0.1102         14.7562
 20   7          0.0065          1.2265
 20   8          0.0003          0.0778
 20   9          0.0000          0.0038
 20  10          0.0000          0.0001
 21   0          0.0000          0.0860
 21   1       5025.4628      40209.4642
 21   2       2925.9060      51949.1584
 21   3        929.4915       4201.8258
 21   4         36.7089        775.5467
 21   5          1.3600        116.2421
 21   6          0.0970         12.9590
 21   7          0.0057          1.0897
 21   8          0.0003          0.0702
 21   9          0.0000          0.0035
 21  10          0.0000          0.0001
 22   0          0.0000          0.0399
 22   1       4287.6001      34300.3271
 22   2       2523.2449      44765.3150
 22   3        810.1592       3657.7699
 22   4         33.9438        676.6262
 22   5          1.1937        101.8527
 22   6          0.0857         11.4319
 22   7          0.0051          0.9709
 22   8          0.0003          0.0635
 22   9          0.0000          0.0032
 22  10          0.0000          0.0001
 23   0          0.0000          0.0167
 23   1       3687.3288      29494.0282
 23   2       2191.1197      38846.9798
 23   3        710.3351       3203.6107
 23   4         27.8425        593.7572
 23   5          1.0530         89.7110
 23   6          0.0760         10.1285
 23   7          0.0046          0.8676
 23   8          0.0002          0.0574
 23   9          0.0000          0.0030
 23  10          0.0000          0.0001
 24   0          0.0000          0.0057
 24   1       3194.0522      25545.3180
 24   2       1914.7594      33927.6746
 24   3        626.2022       2821.4955
 24   4         26.3620        523.8190
 24   5          0.9333         79.4016
 24   6          0.0677          9.0107
 24   7          0.0041          0.7777
 24   8          0.0002          0.0520
 24   9          0.0000          0.0027
 24  10          0.0000          0.0001
 25   0          0.0000          0.0012
 25   1       2784.9252      22271.3265
 25   2       1682.9344      29804.7840
 25   3        554.8168       2497.7548
 25   4         23.7877        464.4058
 25   5          0.8308         70.5969
 25   6          0.0606          8.0476
 25   7          0.0037          0.6991
 25   8          0.0002          0.0471
 25   9          0.0000          0.0025
 25  10          0.0000          0.0001
 26   0          0.0000          0.0000
 26   1       2442.7785      19533.3671
 26   2       1487.0417      26323.8298
 26   3        493.8572       2221.6786
 26   4         21.1472        413.6197
 26   5          0.7426         63.0348
 26   6          0.0544          7.2139
 26   7          0.0033          0.6303
 26   8          0.0002          0.0428
 26   9          0.0000          0.0023
 26  10          0.0000          0.0001
 27   0          0.0000          0.0004
 27   1       2154.4710      17226.3232
 27   2       1320.3869      23364.4236
 27   3        441.4862       1984.7681
 27   4         17.7718        369.9467
 27   5          0.6663         56.5055
 27   6          0.0490          6.4894
 27   7          0.0030          0.5699
 27   8          0.0002          0.0390
 27   9          0.0000          0.0021
 27  10          0.0000          0.0001
 28   0          0.0000          0.0016
 28   1       1909.7619      15268.8009
 28   2       1177.7059      20832.3976
 28   3        396.2455       1780.3261
 28   4         17.0093        332.1887
 28   5          0.6000         50.8400
 28   6          0.0442          5.8571
 28   7          0.0027          0.5167
 28   8          0.0001          0.0356
 28   9          0.0000          0.0019
 28  10          0.0000          0.0001
 29   0          0.0000          0.0029
 29   1       1700.7638      13596.7281
 29   2       1054.8655      18653.6408
 29   3        356.9706       1603.0191
 29   4         14.9950        299.3874
 29   5          0.5421         45.9018
 29   6          0.0401          5.3031
 29   7          0.0025          0.4697
 29   8          0.0001          0.0325
 29   9          0.0000          0.0018
 29  10          0.0000          0.0001
 30   0          0.0000          0.0042
 30   1       1521.1605      12160.3327
 30   2        948.5064      16768.1497
 30   3        322.7136       1448.4781
 30   4         13.9052        270.7539
 30   5          0.4914         41.5791
 30   6          0.0364          4.8156
 30   7          0.0023          0.4281
 30   8          0.0001          0.0298
 30   9          0.0000          0.0017
 30  10          0.0000          0.0001
 31   0          0.0000          0.0054
 31   1       1365.9812      10919.1400
 31   2        855.9733      15128.5390
 31   3        292.6912       1313.1549
 31   4         12.5688        245.6478
 31   5          0.4468         37.7785
 31   6          0.0332          4.3854
 31   7          0.0021          0.3911
 31   8          0.0001          0.0273
 31   9          0.0000          0.0015
 31  10          0.0000          0.0001
 32   0          0.0000          0.0063
 32   1       1231.2033       9841.4202
 32   2        775.0896      13695.8805
 32   3        266.2741       1194.1815
 32   4         11.3603        223.5480
 32   5          0.4073         34.4246
 32   6          0.0303          4.0043
 32   7          0.0019          0.3582
 32   8          0.0001          0.0251
 32   9          0.0000          0.0014
 32  10          0.0000          0.0001
 33   0          0.0000          0.0071
 33   1       1113.5887       8900.8312
 33   2        704.0704      12438.3876
 33   3        242.9391       1089.1322
 33   4         10.2015        204.0123
 33   5          0.3724         31.4542
 33   6          0.0278          3.6656
 33   7          0.0018          0.3287
 33   8          0.0001          0.0232
 33   9          0.0000          0.0013
 33  10          0.0000          0.0001
 34   0          0.0000          0.0077
 34   1       1010.4799       8076.5170
 34   2        641.4703      11330.3523
 34   3        222.2457        996.0469
 34   4          9.6945        186.6851
 34   5          0.3413         28.8137
 34   6          0.0255          3.3636
 34   7          0.0016          0.3024
 34   8          0.0001          0.0214
 34   9          0.0000          0.0012
 34  10          0.0000          0.0001
 35   0          0.0000          0.0081
 35   1        919.7248       7350.7976
 35   2        586.0796      10350.2308
 35   3        203.8375        913.2687
 35   4          8.9003        171.2609
 35   5          0.3135         26.4597
 35   6          0.0235          3.0936
 35   7          0.0015          0.2787
 35   8          0.0001          0.0198
 35   9          0.0000          0.0011
 35  10          0.0000          0.0001
 36   0          0.0000          0.0084
 36   1        839.5043       6709.5574
 36   2        536.8780       9479.8520
 36   3        187.4015        839.4045
 36   4          8.1962        157.4872
 36   5          0.2887         24.3537
 36   6          0.0216          2.8514
 36   7          0.0014          0.2574
 36   8          0.0001          0.0183
 36   9          0.0000          0.0010
 36  10          0.0000          0.0000
 37   0          0.0000          0.0085
 37   1        768.3580       6140.7449
 37   2        493.0288       8704.3286
 37   3        172.6871        773.2966
 37   4          7.3017        145.1488
 37   5          0.2664         22.4648
 37   6          0.0200          2.6337
 37   7          0.0013          0.2382
 37   8          0.0001          0.0170
 37   9          0.0000          0.0010
 37  10          0.0000          0.0000
 38   0          0.0000          0.0086
 38   1        705.0267       5634.3799
 38   2        453.8297       8011.2257
 38   3        159.4690        713.9452
 38   4          6.5511        134.0648
 38   5          0.2463         20.7652
 38   6          0.0185          2.4374
 38   7          0.0012          0.2209
 38   8          0.0001          0.0158
 38   9          0.0000          0.0009
 38  10          0.0000          0.0000
 39   0          0.0000          0.0086
 39   1        648.4650       5182.2534
 39   2        418.6719       7389.7261
 39   3        147.5673        660.5119
 39   4          6.4304        124.0780
 39   5          0.2282         19.2324
 39   6          0.0172          2.2599
 39   7          0.0011          0.2051
 39   8          0.0001          0.0147
 39   9          0.0000          0.0008
 39  10          0.0000          0.0000
 40   0          0.0000          0.0085
 40   1        597.8011       4777.2382
 40   2        387.0555       6830.9142
 40   3        136.8181        612.2811
 40   4          5.4914        115.0590
 40   5          0.2118         17.8461
 40   6          0.0159          2.0992
 40   7          0.0010          0.1908
 40   8          0.0001          0.0137
 40   9          0.0000          0.0008
 40  10          0.0000          0.0000
 41   0          0.0000          0.0084
 41   1        552.2753       4413.3319
 41   2        358.5452       6327.1112
 41   3        127.0871        568.6232
 41   4          5.4679        106.8904
 41   5          0.1970         16.5893
 41   6          0.0148          1.9532
 41   7          0.0010          0.1778
 41   8          0.0001          0.0128
 41   9          0.0000          0.0007
 41  10          0.0000          0.0000
 42   0          0.0000          0.0082
 42   1        511.2515       4085.4613
 42   2        332.7626       5871.5710
 42   3        118.2572        529.0251
 42   4          5.1614         99.4771
 42   5          0.1834         15.4476
 42   6          0.0138          1.8204
 42   7          0.0009          0.1659
 42   8          0.0000          0.0119
 42   9          0.0000          0.0007
 42  10          0.0000          0.0000
 43   0          0.0000          0.0080
 43   1        474.1967       3789.2769
 43   2        309.3979       5458.8221
 43   3        110.2242        493.0172
 43   4          4.7046         92.7337
 43   5          0.1711         14.4079
 43   6          0.0129          1.6993
 43   7          0.0008          0.1550
 43   8          0.0000          0.0112
 43   9          0.0000          0.0006
 43  10          0.0000          0.0000
 44   0          0.0000          0.0078
 44   1        440.6394       3521.0724
 44   2        288.1646       5083.7743
 44   3        102.9031        460.2019
 44   4          4.4232         86.5846
 44   5          0.1599         13.4591
 44   6          0.0121          1.5886
 44   7          0.0008          0.1451
 44   8          0.0000          0.0105
 44   9          0.0000          0.0006
 44  10          0.0000          0.0000
 45   0          0.0000          0.0076
 45   1        410.1714       3277.5753
 45   2        268.8346       4742.3923
 45   3         96.2169        430.2382
 45   4          4.0575         80.9664
 45   5          0.1496         12.5918
 45   6          0.0113          1.4873
 45   7          0.0007          0.1360
 45   8          0.0000          0.0098
 45   9          0.0000          0.0006
 45  10          0.0000          0.0000
 46   0          0.0000          0.0073
 46   1        382.4530       3055.9789
 46   2        251.1907       4430.8235
 46   3         90.0961        402.8165
 46   4          3.8082         75.8238
 46   5          0.1402         11.7971
 46   6          0.0106          1.3943
 46   7          0.0007          0.1276
 46   8          0.0000          0.0092
 46   9          0.0000          0.0005
 46  10          0.0000          0.0000
 47   0          0.0000          0.0071
 47   1        357.1739       2853.9618
 47   2        235.0603       4146.0207
 47   3         84.4821        377.6730
 47   4          3.7227         71.1075
 47   5          0.1316         11.0676
 47   6          0.0100          1.3089
 47   7          0.0006          0.1199
 47   8          0.0000          0.0087
 47   9          0.0000          0.0005
 47  10          0.0000          0.0000
 48   0          0.0000          0.0068
 48   1        334.0720       2669.3412
 48   2        220.2805       3885.0806
 48   3         79.3257        354.5817
 48   4          3.4830         66.7737
 48   5          0.1236         10.3970
 48   6          0.0094          1.2303
 48   7          0.0006          0.1128
 48   8          0.0000          0.0082
 48   9          0.0000          0.0005
 48  10          0.0000          0.0000
 49   0          0.0000          0.0066
 49   1        312.9239       2500.3160
 49   2        206.7136       3645.5899
 49   3         74.5810        333.3334
 49   4          3.2604         62.7839
 49   5          0.1163          9.7794
 49   6          0.0088          1.1579
 49   7          0.0006          0.1062
 49   8          0.0000          0.0077
 49   9          0.0000          0.0005
 49  10          0.0000          0.0000
 50   0          0.0000          0.0064
 50   1        293.5191       2345.2719
 50   2        194.2410       3425.4339
 50   3         70.2061        313.7484
 50   4          2.7988         59.1061
 50   5          0.1095          9.2096
 50   6          0.0083          1.0910
 50   7          0.0005          0.1002
 50   8          0.0000          0.0073
 50   9          0.0000          0.0004
 50  10          0.0000          0.0000
 51   0          0.0000          0.0061
 51   1        275.6910       2202.7718
 51   2        182.7494       3222.6098
 51   3         66.1668        295.6721
 51   4          2.8898         55.7101
 51   5          0.1033          8.6832
 51   6          0.0078          1.0291
 51   7          0.0005          0.0946
 51   8          0.0000          0.0069
 51   9          0.0000          0.0004
 51  10          0.0000          0.0000
 52   0          0.0000          0.0059
 52   1        259.2735       2071.5978
 52   2        172.1452       3035.4749
 52   3         62.4314        278.9533
 52   4          2.6786         52.5685
 52   5          0.0975          8.1960
 52   6          0.0074          0.9718
 52   7          0.0005          0.0893
 52   8          0.0000          0.0065
 52   9          0.0000          0.0004
 52  10          0.0000          0.0000
 53   0          0.0000          0.0057
 53   1        244.1381       1950.6292
 53   2        162.3471       2862.5707
 53   3         58.9711        263.4732
 53   4          2.5993         49.6593
 53   5          0.0921          7.7445
 53   6          0.0070          0.9187
 53   7          0.0005          0.0845
 53   8          0.0000          0.0062
 53   9          0.0000          0.0004
 53  10          0.0000          0.0000
 54   0          0.0000          0.0055
 54   1        230.1551       1838.8952
 54   2        153.2794       2702.5608
 54   3         55.7627        249.1166
 54   4          2.2352         46.9599
 54   5          0.0872          7.3255
 54   6          0.0066          0.8693
 54   7          0.0004          0.0800
 54   8          0.0000          0.0058
 54   9          0.0000          0.0003
 54  10          0.0000          0.0000
 55   0          0.0000          0.0053
 55   1        217.2210       1735.5539
 55   2        144.8738       2554.2520
 55   3         52.7818        235.7837
 55   4          2.3283         44.4532
 55   5          0.0825          6.9362
 55   6          0.0063          0.8234
 55   7          0.0004          0.0758
 55   8          0.0000          0.0055
 55   9          0.0000          0.0003
 55  10          0.0000          0.0000
 56   0          0.0000          0.0051
 56   1        205.2384       1639.7903
 56   2        137.0700       2416.5745
 56   3         50.0104        223.3859
 56   4          2.0381         42.1209
 56   5          0.0782          6.5739
 56   6          0.0059          0.7807
 56   7          0.0004          0.0719
 56   8          0.0000          0.0053
 56   9          0.0000          0.0003
 56  10          0.0000          0.0000
 57   0          0.0000          0.0049
 57   1        194.1181       1550.9624
 57   2        129.8179       2288.6336
 57   3         47.4288        211.8419
 57   4          2.0268         39.9494
 57   5          0.0742          6.2363
 57   6          0.0056          0.7409
 57   7          0.0004          0.0683
 57   8          0.0000          0.0050
 57   9          0.0000          0.0003
 57  10          0.0000          0.0000
 58   0          0.0000          0.0047
 58   1        183.7894       1468.4276
 58   2        123.0698       2169.5943
 58   3         45.0226        201.0788
 58   4          1.8408         37.9239
 58   5          0.0705          5.9214
 58   6          0.0054          0.7037
 58   7          0.0003          0.0649
 58   8          0.0000          0.0047
 58   9          0.0000          0.0003
 58  10          0.0000          0.0000
 59   0          0.0000          0.0045
 59   1        174.1818       1391.6268
 59   2        116.7795       2058.6358
 59   3         42.7758        191.0341
 59   4          1.8677         36.0335
 59   5          0.0670          5.6274
 59   6          0.0051          0.6690
 59   7          0.0003          0.0617
 59   8          0.0000          0.0045
 59   9          0.0000          0.0003
 59  10          0.0000          0.0000
 60   0          0.0000          0.0043
 60   1        165.2309       1320.1059
 60   2        110.9121       1955.1379
 60   3         40.6760        181.6442
 60   4          1.7451         34.2665
 60   5          0.0637          5.3524
 60   6          0.0049          0.6365
 60   7          0.0003          0.0588
 60   8          0.0000          0.0043
 60   9          0.0000          0.0003
 60  10          0.0000          0.0000
 61   0          0.0000          0.0042
 61   1        156.8819       1253.4195
 61   2        105.4301       1858.4500
 61   3         38.7115        172.8622
 61   4          1.7126         32.6129
 61   5          0.0607          5.0951
 61   6          0.0046          0.6061
 61   7          0.0003          0.0560
 61   8          0.0000          0.0041
 61   9          0.0000          0.0002
 61  10          0.0000          0.0000
 62   0          0.0000          0.0040
 62   1        149.0868       1191.1346
 62   2        100.3038       1768.0338
 62   3         36.8710        164.6373
 62   4          1.5986         31.0645
 62   5          0.0578          4.8540
 62   6          0.0044          0.5775
 62   7          0.0003          0.0534
 62   8          0.0000          0.0039
 62   9          0.0000          0.0002
 62  10          0.0000          0.0000
 63   0          0.0000          0.0039
 63   1        141.8014       1132.8960
 63   2         95.5044       1683.3937
 63   3         35.1457        156.9250
 63   4          1.5513         29.6121
 63   5          0.0551          4.6278
 63   6          0.0042          0.5508
 63   7          0.0003          0.0509
 63   8          0.0000          0.0037
 63   9          0.0000          0.0002
 63  10          0.0000          0.0000
 64   0          0.0000          0.0037
 64   1        134.9816       1078.4082
 64   2         91.0064       1604.0666
 64   3         33.5267        149.6880
 64   4          1.4534         28.2485
 64   5          0.0526          4.4154
 64   6          0.0040          0.5256
 64   7          0.0003          0.0486
 64   8          0.0000          0.0036
 64   9          0.0000          0.0002
 64  10          0.0000          0.0000
 65   0          0.0000          0.0036
 65   1        128.5909       1027.3559
 65   2         86.7861       1529.6459
 65   3         32.0052        142.8884
 65   4          1.3227         26.9676
 65   5          0.0502          4.2159
 65   6          0.0038          0.5020
 65   7          0.0002          0.0464
 65   8          0.0000          0.0034
 65   9          0.0000          0.0002
 65  10          0.0000          0.0000
 66   0          0.0000          0.0034
 66   1        122.5991        979.4724
 66   2         82.8234       1459.7654
 66   3         30.5740        136.4939
 66   4          1.2332         25.7633
 66   5          0.0480          4.0281
 66   6          0.0037          0.4797
 66   7          0.0002          0.0444
 66   8          0.0000          0.0033
 66   9          0.0000          0.0002
 66  10          0.0000          0.0000
 67   0          0.0000          0.0033
 67   1        116.9723        934.5324
 67   2         79.0970       1394.0578
 67   3         29.2272        130.4761
 67   4          1.2595         24.6293
 67   5          0.0459          3.8514
 67   6          0.0035          0.4588
 67   7          0.0002          0.0425
 67   8          0.0000          0.0031
 67   9          0.0000          0.0002
 67  10          0.0000          0.0000
 68   0          0.0000          0.0032
 68   1        111.6859        892.2839
 68   2         75.5920       1332.2553
 68   3         27.9585        124.8060
 68   4          1.1750         23.5606
 68   5          0.0439          3.6847
 68   6          0.0033          0.4390
 68   7          0.0002          0.0406
 68   8          0.0000          0.0030
 68   9          0.0000          0.0002
 68  10          0.0000          0.0000
 69   0          0.0000          0.0031
 69   1        106.7127        852.5583
 69   2         72.2906       1274.0414
 69   3         26.7619        119.4599
 69   4          1.1399         22.5531
 69   5          0.0420          3.5276
 69   6          0.0032          0.4204
 69   7          0.0002          0.0389
 69   8          0.0000          0.0029
 69   9          0.0000          0.0002
 69  10          0.0000          0.0000
 70   0          0.0000          0.0030
 70   1        102.0307        815.1420
 70   2         69.1786       1219.1734
 70   3         25.6328        114.4164
 70   4          1.0282         21.6020
 70   5          0.0403          3.3793
 70   6          0.0031          0.4028
 70   7          0.0002          0.0373
 70   8          0.0000          0.0027
 70   9          0.0000          0.0002
 70  10          0.0000          0.0000
 71   0          0.0000          0.0028
 71   1         97.6184        779.8959
 71   2         66.2436       1167.4270
 71   3         24.5662        109.6509
 71   4          1.0704         20.7038
 71   5          0.0386          3.2391
 71   6          0.0029          0.3861
 71   7          0.0002          0.0358
 71   8          0.0000          0.0026
 71   9          0.0000          0.0002
 71  10          0.0000          0.0000
 72   0          0.0000          0.0027
 72   1         93.4575        746.6392
 72   2         63.4716       1118.5553
 72   3         23.5578        105.1478
 72   4          1.0227         19.8547
 72   5          0.0370          3.1067
 72   6          0.0028          0.3704
 72   7          0.0002          0.0343
 72   8          0.0000          0.0025
 72   9          0.0000          0.0002
 72  10          0.0000          0.0000
 73   0          0.0000          0.0027
 73   1         89.5289        715.2587
 73   2         60.8514       1072.3601
 73   3         22.6041        100.8868
 73   4          1.0014         19.0513
 73   5          0.0355          2.9812
 73   6          0.0027          0.3555
 73   7          0.0002          0.0329
 73   8          0.0000          0.0024
 73   9          0.0000          0.0001
 73  10          0.0000          0.0000
 74   0          0.0000          0.0026
 74   1         85.8188        685.6032
 74   2         58.3741       1028.6876
 74   3         21.7009         96.8535
 74   4          0.9356         18.2907
 74   5          0.0341          2.8625
 74   6          0.0026          0.3414
 74   7          0.0002          0.0316
 74   8          0.0000          0.0023
 74   9          0.0000          0.0001
 74  10          0.0000          0.0000
 75   0          0.0000          0.0025
 75   1         82.3096        657.5690
 75   2         56.0298        987.3625
 75   3         20.8454         93.0318
 75   4          0.8366         17.5700
 75   5          0.0328          2.7500
 75   6          0.0025          0.3280
 75   7          0.0002          0.0304
 75   8          0.0000          0.0022
 75   9          0.0000          0.0001
 75  10          0.0000          0.0000
 76   0          0.0000          0.0024
 76   1         78.9895        631.0496
 76   2         53.8089        948.2099
 76   3         20.0341         89.4092
 76   4          0.8877         16.8867
 76   5          0.0315          2.6433
 76   6          0.0024          0.3154
 76   7          0.0002          0.0292
 76   8          0.0000          0.0022
 76   9          0.0000          0.0001
 76  10          0.0000          0.0000
 77   0          0.0000          0.0023
 77   1         75.8457        605.9296
 77   2         51.7043        911.1086
 77   3         19.2645         85.9711
 77   4          0.8377         16.2383
 77   5          0.0303          2.5420
 77   6          0.0023          0.3033
 77   7          0.0002          0.0281
 77   8          0.0000          0.0021
 77   9          0.0000          0.0001
 77  10          0.0000          0.0000
 78   0          0.0000          0.0022
 78   1         72.8658        582.1247
 78   2         49.7077        875.9146
 78   3         18.5337         82.7082
 78   4          0.8162         15.6227
 78   5          0.0291          2.4459
 78   6          0.0022          0.2919
 78   7          0.0001          0.0271
 78   8          0.0000          0.0020
 78   9          0.0000          0.0001
 78  10          0.0000          0.0000
 79   0          0.0000          0.0021
 79   1         70.0405        559.5524
 79   2         47.8123        842.5019
 79   3         17.8393         79.6071
 79   4          0.7788         15.0380
 79   5          0.0281          2.3545
 79   6          0.0021          0.2810
 79   7          0.0001          0.0261
 79   8          0.0000          0.0019
 79   9          0.0000          0.0001
 79  10          0.0000          0.0000
 80   0          0.0000          0.0021
 80   1         67.3601        538.1331
 80   2         46.0126        810.7799
 80   3         17.1793         76.6599
 80   4          0.7591         14.4819
 80   5          0.0270          2.2676
 80   6          0.0021          0.2707
 80   7          0.0001          0.0251
 80   8          0.0000          0.0019
 80   9          0.0000          0.0001
 80  10          0.0000          0.0000
 81   0          0.0000          0.0020
 81   1         64.8140        517.7931
 81   2         44.3014        780.6172
 81   3         16.5513         73.8571
 81   4          0.6769         13.9528
 81   5          0.0260          2.1850
 81   6          0.0020          0.2608
 81   7          0.0001          0.0242
 81   8          0.0000          0.0018
 81   9          0.0000          0.0001
 81  10          0.0000          0.0000
 82   0          0.0000          0.0019
 82   1         62.3945        498.4604
 82   2         42.6748        751.9466
 82   3         15.9537         71.1885
 82   4          0.6559         13.4493
 82   5          0.0251          2.1063
 82   6          0.0019          0.2515
 82   7          0.0001          0.0233
 82   8          0.0000          0.0017
 82   9          0.0000          0.0001
 82  10          0.0000          0.0000
 83   0          0.0000          0.0019
 83   1         60.0944        480.0815
 83   2         41.1262        724.6505
 83   3         15.3846         68.6466
 83   4          0.6284         12.9696
 83   5          0.0242          2.0313
 83   6          0.0019          0.2425
 83   7          0.0001          0.0225
 83   8          0.0000          0.0017
 83   9          0.0000          0.0001
 83  10          0.0000          0.0000
 84   0          0.0000          0.0018
 84   1         57.9052        462.6011
 84   2         39.6522        698.6718
 84   3         14.8421         66.2246
 84   4          0.6088         12.5126
 84   5          0.0234          1.9598
 84   6          0.0018          0.2340
 84   7          0.0001          0.0217
 84   8          0.0000          0.0016
 84   9          0.0000          0.0001
 84  10          0.0000          0.0000
 85   0          0.0000          0.0018
 85   1         55.8216        445.9515
 85   2         38.2474        673.9115
 85   3         14.3247         63.9156
 85   4          0.6329         12.0767
 85   5          0.0225          1.8917
 85   6          0.0017          0.2259
 85   7          0.0001          0.0210
 85   8          0.0000          0.0016
 85   9          0.0000          0.0001
 85  10          0.0000          0.0000
 86   0          0.0000          0.0017
 86   1         53.8369        430.0969
 86   2         36.9082        650.3096
 86   3         13.8312         61.7124
 86   4          0.5556         11.6608
 86   5          0.0218          1.8267
 86   6          0.0017          0.2182
 86   7          0.0001          0.0203
 86   8          0.0000          0.0015
 86   9          0.0000          0.0001
 86  10          0.0000          0.0000
 87   0          0.0000          0.0016
 87   1         51.9448        414.9810
 87   2         35.6310        627.7993
 87   3         13.3601         59.6085
 87   4          0.5406         11.2639
 87   5          0.0210          1.7646
 87   6          0.0016          0.2108
 87   7          0.0001          0.0196
 87   8          0.0000          0.0014
 87   9          0.0000          0.0001
 87  10          0.0000          0.0000
 88   0          0.0000          0.0016
 88   1         50.1409        400.5668
 88   2         34.4115        606.3067
 88   3         12.9100         57.6000
 88   4          0.5729         10.8847
 88   5          0.0203          1.7053
 88   6          0.0016          0.2037
 88   7          0.0001          0.0189
 88   8          0.0000          0.0014
 88   9          0.0000          0.0001
 88  10          0.0000          0.0000
 89   0          0.0000          0.0015
 89   1         48.4189        386.8117
 89   2         33.2474        585.7914
 89   3         12.4802         55.6808
 89   4          0.5506         10.5223
 89   5          0.0197          1.6486
 89   6          0.0015          0.1970
 89   7          0.0001          0.0183
 89   8          0.0000          0.0014
 89   9          0.0000          0.0001
 89  10          0.0000          0.0000
 90   0          0.0000          0.0015
 90   1         46.7754        373.6802
 90   2         32.1357        566.1975
 90   3         12.0690         53.8454
 90   4          0.5363         10.1759
 90   5          0.0190          1.5944
 90   6          0.0015          0.1905
 90   7          0.0001          0.0177
 90   8          0.0000          0.0013
 90   9          0.0000          0.0001
 90  10          0.0000          0.0000

 
 
 
 

